Spatially-resolved chemodynamics of the starburst dwarf galaxy CGCG 007-025: Evidence for recent accretion of metal-poor gas

Nearby metal-poor starburst dwarf galaxies present a unique opportunity to probe the physics of high-density star formation with a detail and sensitivity unmatched by any observation of the high-z Universe. Here we present the first results from a chemodynamical study of the nearby, gas-rich starburst dwarf CGCG 007-025. We use VLT/MUSE integral field spectroscopy to characterise the properties of the star-forming (SF) gas, from its metal content to its kinematics. The star formation rate (SFR) surface density presents a clumpy distribution, with the brightest knot hosting a 5 Myr young, Wolf-Rayet (WR) population (revealed by the presence of the characteristic 5808\AA~WR bump). The ionised gas kinematics are dominated by disordered motions. A superposition of a narrow ($\sigma \approx$ 50 km s$^{-1}$), intermediate (150 km s$^{-1}$) and broad (1000 km s$^{-1}$) kinematic components are needed to model the emission line profiles in the brightest SF region, suggesting the presence of energetic outflows from massive stars. The gas-phase metallicity of the galaxy spans 0.6 dex and displays a strong anti-correlation with SFR surface density, dropping to 12+log(O/H) = 7.7 in the central SF knot. The spatially-resolved BPTs indicates the gas is being ionised purely by SF processes. Finally, the anti-correlation between the SFR and the gas metallicity points out to accretion of metal-poor gas as the origin of the recent off-centre starburst, in which the infalling material ignites the SF episode.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)

Nearby metal-poor starburst dwarf galaxies present a unique opportunity to probe the physics of high-density star formation with a detail unmatched by any observation at high-z. 
Here we present the first results from a chemodynamical study of the nearby, gas-rich starburst dwarf CGCG 007-025. We use VLT/MUSE integral field spectroscopy to characterise the properties of the star-forming (SF) gas, from its metal content to its kinematics. The star formation rate (SFR) surface density presents a clumpy distribution, with the brightest knot hosting a 5~Myr Wolf-Rayet population (revealed by the 5808\AA~bump). The ionised gas kinematics are dominated by disordered motions. A superposition of a narrow  ($\sigma\approx$~50~km~s$^{-1}$), intermediate (150~km~s$^{-1}$) and broad (1000~km~s$^{-1}$) components are needed to model the line profiles in the brightest SF region, suggesting the presence of energetic outflows from massive stars. The spatially-resolved BPTs indicates the gas is being ionised purely by SF processes. The gas-phase metallicity of the galaxy spans 0.6~dex and displays a strong anti-correlation with SFR surface density, dropping to 12+log(O/H)=7.7 in the central SF knot. This anti-correlation points out to accretion of metal-poor gas as the origin of the recent off-centre starburst, in which the infalling material decreases the metallicity and ignites the SF episode.


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
